RX-INT: A Kernel Engine for Real-Time Detection and Analysis of In-Memory Threats

Malware and cheat developers use fileless execution techniques to evade traditional, signature-based security products. These methods include various types of manual mapping, module stomping, and threadless injection which work entirely within the address space of a legitimate process, presenting a challenge for detection due to ambiguity between what is legitimate and what isn't. Existing tools often have weaknesses, such as a dependency on Portable Executable (PE) structures or a vulnerability to time-of-check-to-time-of-use (TOCTOU) race conditions where an adversary cleans up before a periodic scan has the chance to occur. To address this gap, we present RX-INT, a kernel-assisted system featuring an architecture that provides resilience against TOCTOU attacks. RX-INT introduces a detection engine that combines a real-time thread creation monitor with a stateful Virtual Address Descriptor (VAD) scanner alongside various heuristics within. This engine snapshots both private and image-backed memory regions, using real-time memory hashing to detect illicit modifications like module stomping. Critically, we demonstrate a higher detection rate in certain benchmarks of this approach through a direct comparison with PE-sieve, a commonly used and powerful memory forensics tool. In our evaluation, RX-INT successfully detected a manually mapped region that was not identified by PE-sieve. We then conclude that our architecture represents a tangible difference in the detection of fileless threats, with direct applications in the fields of anti-cheat and memory security.

==> figures/dump_report.json <==
 {
  "pid" : 20684,
  "output_dir" : "process_20684",
  "dumped" : 
  {
   "total" : 1,
   "dumped" : 1
  },
  "dumps" : [
   {
    "module" : "7ffc0fcc0000",
    "module_size" : "137000",
    "dump_file" : "7ffc0fcc0000.gdi32full.dll",
    "tags_file" : "7ffc0fcc0000.gdi32full.dll.tag",
    "dump_mode" : "REALIGNED",
    "is_shellcode" : 0,
    "status" : 1
   }
  ]
 }


==> figures/scan_report.json <==
 {
  "pid" : 20684,
  "is_64_bit" : 1,
  "is_managed" : 0,
  "main_image_path" : "C:\\Windows\\System32\\notepad.exe",
  "used_reflection" : 0,
  "scanner_version" : "0.4.1",
  "scanned" : 
  {
   "total" : 37,
   "skipped" : 0,
   "modified" : 
   {
    "total" : 1,
    "patched" : 1,
    "iat_hooked" : 0,
    "replaced" : 0,
    "hdr_modified" : 0,
    "implanted_pe" : 0,
    "implanted_shc" : 0,
    "unreachable_file" : 0,
    "other" : 0
   },
   "errors" : 0
  },
  "scans" : [
   {
    "code_scan" : {
     "status" : 1,
     "module" : "7ffc0fcc0000",
     "module_size" : "137000",
     "module_file" : "C:\\Windows\\System32\\gdi32full.dll",
     "scanned_sections" : 1,
     "patches" : 1
    }
   }
  ]
 }

